Security Smells in Android

The ubiquity of smartphones, and their very broad capabilities and usage, make the security of these devices tremendously important. Unfortunately, despite all progress in security and privacy mechanisms, vulnerabilities continue to proliferate. Research has shown that many vulnerabilities are due to insecure programming practices. However, each study has often dealt with a specific issue, making the results less actionable for practitioners. To promote secure programming practices, we have reviewed related research, and identified avoidable vulnerabilities in Android-run devices and the "security code smells" that indicate their presence. In particular, we explain the vulnerabilities, their corresponding smells, and we discuss how they could be eliminated or mitigated during development. Moreover, we develop a lightweight static analysis tool and discuss the extent to which it successfully detects several vulnerabilities in about 46,000 apps hosted by the official Android market.

==> GIT-README.txt <==
If you have write access, you can check out this repo as follows:

	git clone git@scg.unibe.ch:papers-security-code-smell-scam-2017

If a read-only version is available ("R = daemon" in gitolite.conf),
then it can be checked out as follows:

	git clone git://scg.unibe.ch/papers-security-code-smell-scam-2017


